A Unified Spectral Method for FPDEs with Two-sided Derivatives; A Fast Solver

We develop a unified Petrov-Galerkin spectral method for a class of fractional partial differential equations with two-sided derivatives and constant coefficients of the form $ _{0}{\mathcal{D}}_{t}^{2\tau}u^{} + \sum_{i=1}^{d}$ $[c_{l_i}$ $_{a_i}{\mathcal{D}}_{x_i}^{2\mu_i} u^{} +c_{r_i}$ $_{x_i}{\mathcal{D}}_{b_i}^{2\mu_i}$ $u^{} ] +$ $\gamma$ $u^{} = \sum_{j=1}^{d} [ \kappa_{l_j}$ $_{a_j}{\mathcal{D}}_{x_j}^{2\nu_j} u^{}$ $+\kappa_{r_j}$ $_{x_j}{\mathcal{D}}_{b_j}^{2\nu_j}$ $u^{} ]$ $+ f$, where $2\tau \in (0,2)$, $2\mu_i \in (0,1)$ and $2\nu_j \in (1,2)$, in a ($1+d$)-dimensional \textit{space-time} hypercube, $d = 1, 2, 3, \cdots$, subject to homogeneous Dirichlet initial/boundary conditions. We employ the eigenfunctions of the fractional Sturm-Liouville eigen-problems of the first kind in \cite{zayernouri2013fractional}, called \textit{Jacobi poly-fractonomial}s, as temporal bases, and the eigen-functions of the boundary-value problem of the second kind as temporal test functions. Next, we construct our spatial basis/test functions using Legendre polynomials, yielding mass matrices being independent of the spatial fractional orders ($\mu_i, \, \nu_j, \, i, \,j=1,2,\cdots,d$). Furthermore, we formulate a novel unified fast linear solver for the resulting high-dimensional linear system based on the solution of generalized eigen-problem of spatial mass matrices with respect to the corresponding stiffness matrices, hence, making the complexity of the problem optimal, i.e., $\mathcal{O}(N^{d+2})$. We carry out several numerical test cases to examine the CPU time and convergence rate of the method. The corresponding stability and error analysis of the Petrov-Galerkin method are carried out in \cite{samiee2016Unified2}.

==> Figures/Results/2016_Jan_14/Polynomials/Spatial/P_Refinement_1.txt <==
-0.21626703364749733
-1.5169206675441342
-4.65078887350479
-11.163487122935333
-15.357705382661312
-18.29303309166697
-20.619886569458135
-22.56588244744003
0.45
0.5625
0.3333333333333333
1.
6.
6.6666
7.6666

==> Figures/Results/2016_Jan_14/Polynomials/Spatial/P_Refinement_2.txt <==
-0.18702236501853559
-1.3737437029263668
-4.409234085375676
-10.866532860022756
-15.03136794387218
-17.948281017463792
-20.261726778928153
-22.19757238424175
0.05
0.5625
0.3333333333333333
1.
6.
6.666666666666667
7.666666666666667

==> Figures/Results/2016_Jan_14/Polynomials/Spatial/P_Refinement_3.txt <==
-0.2112653224421331
-1.5133249360720225
-4.630104855216719
-11.159013372138972
-15.383988445432806
-18.351393836076234
-20.70806076876921
-22.68080841282842
0.45
0.9375
0.3333333333333333
1.
6.
6.666666666666667
7.666666666666667

==> Figures/Results/2016_Jan_14/Polynomials/Spatial/P_Refinement_4.txt <==
-0.6590023711849362
-2.652184120961684
-6.49769114372051
-13.44094379112055
-14.619133273733482
-16.002583654488575
-17.184934140419518
-18.210431792401003
0.45
0.9375
0.3333333333333333
1.
6.
3.6666666666666665
7.666666666666667

==> Figures/Results/2016_Jan_14/Polynomials/Spatial/P_Refinement_5.txt <==
-0.10897656342897068
-1.5171210234053647
-4.877184963110032
-11.898768294516339
-16.40956105668635
-19.511710045980386
-21.899995079730875
-23.825400140573468
0.45
0.9375
0.3333333333333333
1.
6.
6.033333333333333
7.666666666666667

==> Figures/Results/2016_Jan_14/Polynomials/Temporal/P_Refinement_1.txt <==
-1.1397370207692061
-3.0757781615682105
-6.7538784984466425
-13.536454601119983
-17.92623387666771
-21.063875055192803
-23.572049974593266
-25.679978721667457
0.45
0.9375
0.3333333333333333
1.
6.909090909090909
6.
7.

==> Figures/Results/2016_Jan_14/Polynomials/Temporal/P_Refinement_2.txt <==
21.67789836878417
19.517362485693173
15.043495810521248
7.881778680182511
4.23893237476458
1.5139394981217937
-0.6989023952065951
-2.5733894797811345
0.45
0.9375
0.3333333333333333
30.
6.2
6.
7.

==> Figures/Results/2016_Jan_14/Polynomials/Temporal/P_Refinement_3.txt <==
-1.0943960619871782
-3.498761126166947
-8.046781224474806
-18.233904807568504
-22.14990041450133
-25.067556500948392
-27.43479936123962
-29.439694834464582
0.45
0.9375
0.9
1.
6.909090909090909
6.
7.

==> Figures/Results/2016_Jan_14/Polynomials/Temporal/P_Refinement_4.txt <==
24.11546900277262
22.207407679270172
18.53893012575228
11.758910095672885
7.368920051054279
4.229944841296485
1.7199812551515024
-0.38989800201796243
0.45
0.9375
0.3333333333333333
30.
6.909090909090909
6.
7.

==> Figures/Results/2016_Jan_14/Polynomials/Temporal/P_Refinement_5.txt <==
-1.1397370207692061
-3.0757781615682105
-6.7538784984466425
-13.536454601119983
-17.92623387666771
0.45
0.9375
0.3333333333333333
1.
6.909090909090909
6.
7.

==> Figures/Results/2016_Jan_14/Sinusoidal/Spatial/P_Refinement_1.txt <==
-1.2813031085417448
-3.294614724511068
-6.056543107702997
-9.355018045375083
-13.085133458083131
-17.174912822188617
-21.570621475982243
-26.103801452094356
0.45
0.5625
0.3333333333333333
1.
6.
20.

==> Figures/Results/2016_Jan_14/Sinusoidal/Spatial/P_Refinement_2.txt <==
-1.2526208988637426
-3.1598922819348707
-5.82328704035226
-9.061637877940061
-12.755688699882514
-16.820544515781716
-21.19718264421166
-25.777902733505815
0.05
0.5625
0.3333333333333333
1.
6.
20.

==> Figures/Results/2016_Jan_14/Sinusoidal/Spatial/P_Refinement_3.txt <==
-1.2767677682315515
-3.2909522294152613
-6.034717463293113
-9.349674752847243
-13.108883542381854
-17.228887765042938
-21.653048877738275
-26.179681286573928
0.45
0.9375
0.3333333333333333
1.
6.
20.

==> Figures/Results/2016_Jan_14/Sinusoidal/Temporal/P_Refinement_1.txt <==
-1.2813031085417448
-3.294614724511068
-6.056543107702997
-9.355018045375083
-13.085133458083131
-17.174912822188617
-21.570621475982243
-26.103801452094356
0.45
0.5625
0.3333333333333333
1.
6.
20.

==> Figures/Results/2016_Jan_14/Sinusoidal/Temporal/P_Refinement_2.txt <==
-1.2824333115573785
-3.317657512228856
-6.129130700027508
-9.485454160036584
-13.264735601924569
-17.390404002400864
-21.810282945677912
-26.417991199036575
0.45
0.5625
0.8333333333333334
1.
6.
20.

==> Figures/Results/2016_Jan_14/Sinusoidal/Temporal/P_Refinement_3.txt <==
-1.3302320794125517
-3.345315088234359
-6.110098007328417
-9.410661019146032
-13.14188595025827
-17.23229296626757
-21.62845221665653
-26.277302361011444
0.45
0.5625
0.3333333333333333
1.
6.666666666666667
20.

==> Figures/Results/2D-Isotropic/Polynomials/Spatial/P_Refinement_1.txt <==
-6.473148230448977
-13.330493669452029
-17.85583309834892
-21.07831527755999
-23.66531705555919
-25.858621370571726
-27.790438843856215
0.01
0.6
0.3333333333333333
1.
8.333333333333334
3.
7.8
0.01
0.6
3.
7.8

==> Figures/Results/2D-Isotropic/Polynomials/Spatial/P_Refinement_2.txt <==
-4.9845666315613855
-13.716501911887095
-17.76901870098091
-22.529976530712673
-24.377895357190937
-28.51591979745099
-28.704971899428262
0.48
0.6
0.3333333333333333
1.
8.333333333333334
3.
7.8
0.48
0.6
3.
7.8

==> Figures/Results/2D-Isotropic/Polynomials/Spatial/P_Refinement_3.txt <==
-8.45303000013059
-14.564379117134544
-18.68987003915103
-21.783621337913786
-24.30620107377756
-26.466167249050443
-28.36580713569578
0.01
0.98
0.3333333333333333
1.
8.333333333333334
3.
7.8
0.01
0.98
3.
7.8

==> Figures/Results/2D-Isotropic/Polynomials/Temporal/P_Refinement_1.txt <==
-3.4871872246890843
-9.06707989562195
-14.10644022418324
-17.285365890516122
-19.767708480383455
-22.092556043074666
0.05
0.9375
0.3333333333333333
1.
5.666666666666667
3.
7.8
0.25
0.5625
6.
7.2

==> Figures/Results/2D-Isotropic/Polynomials/Temporal/P_Refinement_2.txt <==
-3.5943569328553173
-9.661160468811605
-14.622524485508292
-17.869784877980372
-20.477699841365066
-23.48886808469042
0.05
0.9375
0.42857142857142855
1.
5.666666666666667
3.
7.8
0.25
0.5625
6.
7.2

==> Figures/Results/2D-Isotropic/Polynomials/Temporal/P_Refinement_3.txt <==
-2.4377331923639174
-5.150026030727297
-9.967328583501834
-22.969856751771452
-22.96985675050642
-22.96985675047443
0.05
0.9375
0.3333333333333333
1.
8.333333333333334
3.
7.8
0.25
0.5625
6.
7.2

==> Figures/Results/2D/Polynomials/Spatial/P_Refinement_1.txt <==
-7.489882806186291
-12.385410148751621
-14.245921740170523
-16.663985801355174
-17.980556401444037
-19.67304862147845
-20.703923290612575
0.25
0.9375
0.3333333333333333
1.
8.333333333333334
3.
7.8
0.45
0.5625
6.
5.2

==> Figures/Results/2D/Polynomials/Spatial/P_Refinement_2.txt <==
-8.103629209169467
-12.182028381725422
-14.099393354621665
-16.485716846056626
-17.827651494984035
-19.503179008950028
-20.54730361449566
0.05
0.9375
0.3333333333333333
1.
8.333333333333334
3.
7.8
0.45
0.5625
6.
5.2

==> Figures/Results/2D/Polynomials/Spatial/P_Refinement_3.txt <==
-6.743286560465151
-12.747417269669096
-14.50505929847562
-16.979863952256846
-18.249691091088224
-19.9692833735765
-20.979255929364264
0.45
0.9375
0.3333333333333333
1.
8.333333333333334
3.
7.8
0.45
0.5625
6.
5.2

==> Figures/Results/2D/Polynomials/Spatial/P_Refinement_4.txt <==
-7.605319687671618
-12.36937474879637
-14.23658761722404
-16.66034778604059
-17.973052261637463
-19.672576952878433
-20.697550690013053
0.25
0.5625
0.3333333333333333
1.
8.333333333333334
3.
7.8
0.45
0.5625
6.
5.2

==> Figures/Results/2D/Polynomials/Spatial/P_Refinement_5.txt <==
-8.025231859789635
-12.278102936969711
-14.166198810077045
-16.57926112394199
-17.90047492256563
-19.595283211890756
-20.623955704856332
0.25
0.75
0.3333333333333333
1.
8.333333333333334
3.
7.8
0.45
0.5625
6.
5.2

==> Figures/Results/2D/Polynomials/Spatial/P_Refinement_6.txt <==
-8.55188916198836
-13.619261685969269
-15.903664917958501
-17.77359958303036
-19.365701408634934
-20.73411877098426
-21.93910260456846
0.25
0.9375
0.3333333333333333
1.
8.333333333333334
3.
7.8
0.05
0.5625
6.
5.2

==> Figures/Results/2D/Polynomials/Spatial/P_Refinement_7.txt <==
-8.28462603501782
-15.504729883803282
-17.97843906659012
-18.80816471660631
-21.425785324584602
-21.794160704086032
-23.55348604163827
0.25
0.9375
0.3333333333333333
1.
8.333333333333334
3.
7.8
0.25
0.5625
6.
5.2

==> Figures/Results/2D/Polynomials/Spatial/P_Refinement_8.txt <==
-7.803432314719872
-14.192804746835563
-15.630480241004156
-19.84572070278628
-21.098481275741047
-22.823784867020418
-23.876520119567616
0.25
0.9375
0.3333333333333333
1.
8.333333333333334
3.
7.8
0.45
0.9375
6.
5.2

==> Figures/Results/2D/Polynomials/Spatial/P_Refinement_9.txt <==
-7.612262123930222
-12.805187257402256
-14.65444988146104
-17.279990007418267
-18.672040608575962
-20.55190840858403
-21.728713510302924
0.25
0.9375
0.3333333333333333
1.
8.333333333333334
3.
7.8
0.45
0.75
6.
5.2

==> Figures/Results/2D/Polynomials/Temporal/P_Refinement_1.txt <==
-3.4871872246890843
-9.06707989562195
-14.10644022418324
-17.285365890516122
-19.767708480383455
-22.092556043074666
0.05
0.9375
0.3333333333333333
1.
5.666666666666667
3.
7.8
0.25
0.5625
6.
7.2

==> Figures/Results/2D/Polynomials/Temporal/P_Refinement_2.txt <==
-3.5943569328553173
-9.661160468811605
-14.622524485508292
-17.869784877980372
-20.477699841365066
-23.48886808469042
0.05
0.9375
0.42857142857142855
1.
5.666666666666667
3.
7.8
0.25
0.5625
6.
7.2

==> Figures/Results/2D/Polynomials/Temporal/P_Refinement_3.txt <==
-2.4377331923639174
-5.150026030727297
-9.967328583501834
-22.969856751771452
-22.96985675050642
-22.96985675047443
0.05
0.9375
0.3333333333333333
1.
8.333333333333334
3.
7.8
0.25
0.5625
6.
7.2

==> Figures/Results/3D-Isotropic/Polynomials/Spatial/P_Refinement_1.txt <==
-4.4981478840566655
-10.794447114293224
-14.531132314262459
-16.993838066777915
0.05
0.55
0.3333333333333333
1.
3.3333333333333335
5.
7.8
0.05
0.55
5.
7.8
0.05
0.55
5.
7.8

==> Figures/Results/3D-Isotropic/Polynomials/Spatial/P_Refinement_2.txt <==
-3.3165118414528894
-8.939635722401098
-12.295426314798686
-13.486419444819907
0.45
0.55
0.3333333333333333
1.
3.3333333333333335
5.
7.8
0.45
0.55
5.
7.8
0.45
0.55
5.
7.8

==> Figures/Results/3D-Isotropic/Polynomials/Spatial/P_Refinement_3.txt <==
-6.17760518954473
-10.735348862650511
-12.428126402460736
-14.000717414726733
0.05
0.95
0.3333333333333333
1.
3.3333333333333335
5.
7.8
0.05
0.95
5.
7.8
0.05
0.95
5.
7.8

==> Figures/Results/3D/Polynomials/Spatial/P_Refinement_1.txt <==
-4.528010833477411
-9.69077721322887
-12.315598476735051
-14.318409484008885
0.25
0.75
0.3333333333333333
1.
3.3333333333333335
5.
7.8
0.45
0.9375
4.
6.333333333333333
0.05
0.5625
6.
8.2

==> Figures/Results/3D/Polynomials/Spatial/P_Refinement_2.txt <==
-4.4814209153371936
-9.843666373737678
-12.51489043000774
-14.568907617557835
0.05
0.75
0.3333333333333333
1.
3.3333333333333335
5.
7.8
0.45
0.9375
4.
6.333333333333333
0.05
0.5625
6.
8.2

==> Figures/Results/3D/Polynomials/Spatial/P_Refinement_3.txt <==
-4.727673179961981
-9.50337603354949
-12.104932255927219
-14.048476116457556
0.45
0.75
0.3333333333333333
1.
3.3333333333333335
5.
7.8
0.45
0.9375
4.
6.333333333333333
0.05
0.5625
6.
8.2

==> Figures/Results/3D/Polynomials/Spatial/P_Refinement_4.txt <==
-4.595979127795312
-10.21047526123408
-12.809029390160168
-14.95762791548586
0.25
0.55
0.3333333333333333
1.
3.3333333333333335
5.
7.8
0.05
0.9375
4.
6.333333333333333
0.05
0.5625
6.
8.2

==> Figures/Results/3D/Polynomials/Spatial/P_Refinement_5.txt <==
-4.556560474392482
-9.96330942783566
-12.562160834770872
-14.635725761986695
0.25
0.95
0.3333333333333333
1.
3.3333333333333335
5.
7.8
0.25
0.9375
4.
6.333333333333333
0.05
0.5625
6.
8.2

==> Figures/Results/3D/Polynomials/Spatial/P_Refinement_6.txt <==
-4.615611837748826
-9.362360184035019
-12.577658990329583
-13.970059420129273
0.25
0.75
0.3333333333333333
1.
3.3333333333333335
5.
7.8
0.45
0.5625
4.
6.333333333333333
0.05
0.5625
6.
8.2

==> Figures/Results/3D/Polynomials/Spatial/P_Refinement_7.txt <==
-4.564748073327843
-9.542728228758437
-12.367363357957842
-14.206898951954361
0.25
0.75
0.3333333333333333
1.
3.3333333333333335
5.
7.8
0.05
0.75
4.
6.333333333333333
0.05
0.5625
6.
8.2

==> Figures/Results/3D/Polynomials/Spatial/P_Refinement_8.txt <==
-4.693613874012873
-8.983648027458557
-12.490956804114758
-13.490126639764522
0.25
0.75
0.3333333333333333
1.
3.3333333333333335
5.
7.8
0.45
0.9375
4.
6.333333333333333
0.45
0.5625
6.
8.2

==> Figures/Results/3D/Polynomials/Spatial/P_Refinement_9.txt <==
-4.889320449249634
-9.826769351338658
-12.577483276278045
-14.636518886739367
0.25
0.75
0.3333333333333333
1.
3.3333333333333335
5.
7.8
0.45
0.9375
4.
6.333333333333333
0.05
0.9375
6.
8.2
